Discretization effects on nucleon root-mean-square radii from lattice QCD at the physical point

We present results for the axial-vector coupling and root-mean-square (RMS) radii of the nucleon obtained from 2+1 flavor lattice QCD at the physical point with a large spatial extent of about 10 fm. Our calculations are performed with the PACS10 gauge configurations generated by the PACS Collaboration with the six stout-smeared $O(a)$ improved Wilson-clover quark action and Iwasaki gauge action at $\beta$ = 1.82 and 2.00 corresponding to lattice spacings of 0.085 fm and 0.063 fm, respectively. We first evaluate the value of the axial-vector coupling of the nucleon ($g_A$). In addition, the isovector electric, magnetic and axial radii and magnetic moment from the corresponding form factors are also determined. Combining the results at $\beta=1.82$ and $2.00$, we finally discuss the finite lattice spacing effect. It was found that the effect on $g_A$ is kept smaller than the statistical error of 2% while the effect on the isovector radii was observed as a possible discretization error of about 10%, regardless of the channel.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

